OP data on CD for mean opacities and radiative accelerations

All monochromatic opacity data from the Opacity Project (OP), together with all codes required for the calculation of mean opacities and radiative accelerations for any required chemical mixture, temperature and mass-density, are being put on a 700 Mb CD which will be made generally available. The present paper gives a concise summary of the contents of the CD. More complete documentation will be provided on the CD itself.

==> README.TXT <==
%auto-ignore
Letter to the editor of MNRAS by M.J. Seaton.
Title "OP data on CD for mean opacities and radiative
accelerations".
Contents of tar file:
  This file, README.TXT
  letter.ps
  letter.tex
  figures: gy.ps, g18.ps
Address for all correspondence:
M.J. Seaton, Chatsworth, Bwlch, Powys, LD3 7RQ
(NOT Univeristy College London).
'Phone: 01874 730 652
email: mjs@star.ucl.ac.uk


